Towards Auditing Unsupervised Learning Algorithms and Human Processes For Fairness

Existing work on fairness typically focuses on making known machine learning algorithms fairer. Fair variants of classification, clustering, outlier detection and other styles of algorithms exist. However, an understudied area is the topic of auditing an algorithm's output to determine fairness. Existing work has explored the two group classification problem for binary protected status variables using standard definitions of statistical parity. Here we build upon the area of auditing by exploring the multi-group setting under more complex definitions of fairness.

==> figs/ofxdownload-2.csv <==
Fund Name,Total Value,,,,,
Vanguard Target Retirement 2050 Fund,2.99%,2.99%,,,,
Vanguard 500 Index Fund Admiral Shares,15.10%,15.10%,,,,
Vanguard California Intermediate-Term Tax-Exempt Fund Investor Shares,2.33%,2.33%,,,,
Vanguard Cash Reserves Federal Money Market Fund,0.00%,0.00%,,,,
Vanguard Cash Reserves Federal Money Market Fund Admiral Shares,30.54%,30.54%,,,,
Vanguard Emerging Markets Stock Index Fund Admiral Shares,1.64%,1.64%,,,,
Vanguard Energy Fund Investor Shares,1.38%,1.38%,,,,
Vanguard European Stock Index Fund Admiral Shares,2.24%,2.24%,,,,
Vanguard GNMA Fund Investor Shares,3.02%,3.02%,,,,
Vanguard Health Care Fund Investor Shares,1.42%,1.42%,,,,
Vanguard Intermediate-Term Tax-Exempt Fund Investor Shares,1.16%,1.16%,,,,
Vanguard International Value Fund,1.13%,1.13%,,,,
Vanguard Mid-Cap Growth Fund,0.32%,0.32%,,,,
Vanguard Mid-Cap Index Fund Admiral Shares,6.32%,6.32%,,,,
Vanguard Mid-Cap Value Index Fund Admiral Shares,2.66%,2.66%,,,,
Vanguard Pacific Stock Index Fund Admiral Shares,1.18%,1.18%,,,,
Vanguard Real Estate Index Fund Admiral Shares,0.26%,0.26%,,,,
Vanguard Short-Term Investment-Grade Fund Investor Shares,1.15%,1.15%,,,,
Vanguard Small-Cap Index Fund Admiral Shares,7.14%,7.14%,,,,
Vanguard Strategic Equity Fund,4.78%,4.78%,,,,
Vanguard Total International Stock Index Fund Admiral Shares,2.47%,2.47%,,,,
Vanguard U.S. Growth Fund Investor Shares,1.11%,1.11%,,,,
Vanguard U.S. Value Fund,0.00%,0.00%,,,,
Vanguard Value Index Fund Admiral Shares,2.14%,2.14%,,,,
Vanguard Value Index Fund Admiral Shares,1.87%,1.87%,,,,
Vanguard Windsor II Fund Admiral Shares,5.27%,5.27%,,,,
Vanguard Total Stock Market Index Fund Admiral Shares,0.39%,0.39%,,,,
,,,,,,
,,,,,,
Trade Date,Transaction Description,Investment Name,Share Price,Shares,Gross Amount,Net Amount
7/6/22,EXCHANGE TO Ttl Ix Adm,Cash Res Fed MM Adm,1,-200,-200,-200
7/6/22,EXCHANGE FROM CResFdMMAd,Total Stock Mkt Idx Adm,93.28,2.144,200,200
7/13/22,EXCHANGE TO Ttl Ix Adm,Cash Res Fed MM Adm,1,-200,-200,-200
7/13/22,EXCHANGE FROM CResFdMMAd,Total Stock Mkt Idx Adm,92.34,2.166,200,200
7/20/22,EXCHANGE TO Ttl Ix Adm,Cash Res Fed MM Adm,1,-200,-200,-200
7/20/22,EXCHANGE FROM CResFdMMAd,Total Stock Mkt Idx Adm,96.44,2.074,200,200
7/27/22,EXCHANGE TO Ttl Ix Adm,Cash Res Fed MM Adm,1,-200,-200,-200
7/27/22,EXCHANGE FROM CResFdMMAd,Total Stock Mkt Idx Adm,97.8,2.045,200,200
7/29/22,INCOME DIVIDEND,CA IT Tax-Exempt Investor,11.38,5.471,62.26,62.26
7/29/22,INCOME DIVIDEND,S-T Investment-Grade Inv,10.21,2.644,27,27
7/29/22,INCOME DIVIDEND,Inter-Term Tax-Exempt Inv,13.7,2.436,33.38,33.38
7/29/22,INCOME DIVIDEND,GNMA Fund Investor Shares,9.89,9.627,95.21,95.21
7/29/22,INCOME DIVIDEND,Cash Res Fed MM Adm,1,588.6,588.6,588.6
8/3/22,EXCHANGE TO Ttl Ix Adm,Cash Res Fed MM Adm,1,-200,-200,-200
8/3/22,EXCHANGE FROM CResFdMMAd,Total Stock Mkt Idx Adm,101.21,1.976,200,200
,,,,,,
,,,,,,
Vanguard Target Retirement 2050 Fund,2.99%,35.68%,,,,
Vanguard 500 Index Fund Admiral Shares,15.10%,,,,,
Vanguard International Value Fund,1.13%,,,,,
Vanguard Strategic Equity Fund,4.78%,,,,,
Vanguard U.S. Growth Fund Investor Shares,1.11%,,,,,
Vanguard Value Index Fund Admiral Shares,4.91%,,,,,
Vanguard Windsor II Fund Admiral Shares,5.27%,,,,,
Vanguard Total Stock Market Index Fund Admiral Shares,0.39%,,,,,
,,,,,,
[b]Mid/Small Cap[/b],,16.44%,,,,
Vanguard Mid-Cap Growth Fund,0.32%,,,,,
Vanguard Mid-Cap Index Fund Admiral Shares,6.32%,,,,,
Vanguard Mid-Cap Value Index Fund Admiral Shares,2.66%,,,,,
Vanguard Small-Cap Index Fund Admiral Shares,7.14%,,,,,
,,,,,,
,,,,,,
[b]Bonds/Cash[/b],,38.20%,,,,
Vanguard California Intermediate-Term Tax-Exempt Fund Investor Shares,2.33%,,,,,
Vanguard Cash Reserves Federal Money Market Fund Admiral Shares,30.54%,,,,,
Vanguard GNMA Fund Investor Shares,3.02%,,,,,
Vanguard Intermediate-Term Tax-Exempt Fund Investor Shares,1.16%,,,,,
Vanguard Short-Term Investment-Grade Fund Investor Shares,1.15%,,,,,
,,,,,,
[b]International[/b],,7.53%,,,,
Vanguard Emerging Markets Stock Index Fund Admiral Shares,1.64%,,,,,
Vanguard European Stock Index Fund Admiral Shares,2.24%,,,,,
Vanguard Pacific Stock Index Fund Admiral Shares,1.18%,,,,,
Vanguard Total International Stock Index Fund Admiral Shares,2.47%,,,,,
,,,,,,
,,,,,,
[b]Sector Specific[/b],,3.06%,,,,
Vanguard Energy Fund Investor Shares,1.38%,,,,,
Vanguard Health Care Fund Investor Shares,1.42%,,,,,
Vanguard Real Estate Index Fund Admiral Shares,0.26%,,,,,
